WTS-2 b: a hot Jupiter orbiting near its tidal destruction radius around a K-dwarf

We report the discovery of WTS-2 b, an unusually close-in 1.02-day hot Jupiter (Mp=1.12MJ, Rp=1.363RJ) orbiting a K2V star, which has a possible gravitationally-bound M-dwarf companion at 0.6 arcsec separation contributing ~20 percent of the total flux in the observed J-band light curve. The planet is only 1.5 times the separation from its host star at which it would be destroyed by Roche lobe overflow, and has a predicted remaining lifetime of just ~40 Myr, assuming a tidal dissipation quality factor of Q'*=10^6. Q'* is a key factor in determining how frictional processes within a host star affect the orbital evolution of its companion giant planets, but it is currently poorly constrained by observations. We calculate that the orbital decay of WTS-2 b would correspond to a shift in its transit arrival time of T_shift~17 seconds after 15 years assuming Q'*=10^6. A shift less than this would place a direct observational constraint on the lower limit of Q'* in this system. We also report a correction to the previously published expected T_shift for WASP-18 b, finding that T_shift=356 seconds after 10 years for Q'*=10^6, which is much larger than the estimated 28 seconds quoted in WASP-18 b discovery paper. We attempted to constrain Q'* via a study of the entire population of known transiting hot Jupiters, but our results were inconclusive, requiring a more detailed treatment of transit survey sensitivities at long periods. We conclude that the most informative and straight-forward constraints on Q'* will be obtained by direct observational measurements of the shift in transit arrival times in individual hot Jupiter systems. We show that this is achievable across the mass spectrum of exoplanet host stars within a decade, and will directly probe the effects of stellar interior structure on tidal dissipation.

==> table1.txt <==
%auto-ignore
2454317.810999  13.9223  0.0033
2454317.823059  13.9249  0.0032
2454317.834409  13.9152  0.0032
2454317.845659  13.8946  0.0032
2454317.859968  13.8920  0.0032
2454317.871318  13.8871  0.0032
2454317.882798  13.8847  0.0031
2454317.893918  13.8927  0.0032
2454319.884315  13.8863  0.0031
2454319.895415  13.8866  0.0031
2454319.906685  13.8872  0.0030
2454319.918005  13.8872  0.0030
2454319.930124  13.8833  0.0031
2454319.941234  13.8878  0.0031
2454319.952334  13.8896  0.0031
2454319.963434  13.8885  0.0031
2454320.742278  13.8886  0.0034
2454320.753348  13.8883  0.0033
2454320.764438  13.8803  0.0032
2454320.775558  13.8834  0.0032
2454320.791028  13.8845  0.0031
2454320.802097  13.8901  0.0031
2454320.813267  13.8891  0.0030
2454320.824977  13.8794  0.0030
2454321.748559  13.8841  0.0035
2454321.760009  13.8870  0.0034
2454321.772209  13.8837  0.0032
2454321.783279  13.8867  0.0032
2454321.799569  13.8906  0.0031
2454321.811238  13.8824  0.0030
2454321.823378  13.8821  0.0030
2454321.835688  13.8842  0.0031
2454323.747129  13.8934  0.0034
2454323.758689  13.8912  0.0034
2454323.770218  13.8866  0.0032
2454323.781998  13.8900  0.0032
2454323.793098  13.8908  0.0031
2454323.804218  13.8883  0.0031
2454323.815858  13.8862  0.0031
2454323.828018  13.8927  0.0030
2454324.815576  13.8894  0.0032
2454324.826836  13.8912  0.0031
2454324.837916  13.8933  0.0031
2454324.848976  13.8866  0.0031
2454324.862356  13.8920  0.0031
2454324.873746  13.8878  0.0031
2454324.902575  13.8872  0.0031
2454324.914095  13.8929  0.0032
2454325.746585  13.8852  0.0033
2454325.757705  13.8905  0.0033
2454325.768814  13.8892  0.0032
2454325.780014  13.8889  0.0032
2454331.837400  13.8866  0.0034
2454331.848520  13.8996  0.0034
2454331.859630  13.8895  0.0034
2454331.871130  13.8929  0.0035
2454332.788513  13.8894  0.0033
2454332.807602  13.8865  0.0032
2454332.818932  13.8929  0.0034
2454332.835442  13.8912  0.0035
2454332.869241  13.8900  0.0032
2454332.880751  13.8871  0.0032
2454332.891941  13.8923  0.0035
2454332.927980  13.8899  0.0032
2454332.939140  13.8951  0.0034
2454332.950730  13.8918  0.0035
2454332.961869  13.8892  0.0033
2454334.735184  13.8947  0.0037
2454334.748494  13.8819  0.0036
2454334.759734  13.8838  0.0034
2454334.770804  13.8939  0.0034
2454334.826302  13.8892  0.0032
2454334.838492  13.8862  0.0031
2454334.849662  13.8884  0.0031
2454334.860762  13.8879  0.0031
2454335.739393  13.8872  0.0036
2454335.751853  13.8875  0.0034
2454335.762913  13.8878  0.0033
2454335.773992  13.8862  0.0032
2454336.763171  13.8868  0.0035
2454336.774251  13.8905  0.0034
2454336.785370  13.8828  0.0034
2454336.796430  13.8833  0.0033
2454336.873828  13.8903  0.0033
2454336.884908  13.8831  0.0033
2454336.895998  13.8881  0.0032
2454336.907088  13.8909  0.0032
2454338.772894  13.8933  0.0034
2454338.783994  13.8913  0.0032
2454338.795044  13.8862  0.0033
2454338.796604  13.8885  0.0032
2454338.808644  13.8886  0.0031
2454339.740511  13.8882  0.0035
2454339.751591  13.8866  0.0033
2454339.762720  13.8823  0.0033
2454339.773800  13.8828  0.0032
2454339.917787  13.8923  0.0031
2454339.928916  13.8946  0.0031
2454339.940026  13.8845  0.0031
2454339.951536  13.8881  0.0031
2454340.747306  13.8871  0.0034
2454340.758355  13.8907  0.0034
2454340.769375  13.8906  0.0033
2454340.780485  13.8909  0.0032
2454356.741101  13.8710  0.0044
2454356.752201  13.8693  0.0039
2454356.763291  13.8664  0.0036
2454356.774380  13.8717  0.0035
2454356.789530  13.8674  0.0031
2454356.800619  13.8684  0.0031
2454356.811709  13.8636  0.0031
2454356.822828  13.8657  0.0031
2454359.760146  13.8731  0.0034
2454359.771245  13.8748  0.0033
2454359.782435  13.8805  0.0033
2454359.793895  13.8778  0.0036
2454359.814854  13.8772  0.0035
2454359.825983  13.8755  0.0039
2454359.837083  13.8799  0.0044
2454359.848222  13.8820  0.0050
2454361.735027  13.8786  0.0036
2454361.746117  13.8734  0.0037
2454361.757196  13.8763  0.0036
2454361.768266  13.8769  0.0035
2454362.734006  13.8765  0.0035
2454362.745086  13.8712  0.0033
2454362.756156  13.8770  0.0034
2454362.767245  13.8744  0.0032
2454362.788344  13.8723  0.0031
2454362.799424  13.8723  0.0031
2454362.810513  13.8744  0.0032
2454362.821583  13.8754  0.0031
2454363.741885  13.8792  0.0034
2454363.753254  13.8708  0.0033
2454363.764334  13.8767  0.0032
2454363.775463  13.8759  0.0032
2454365.757890  13.8603  0.0074
2454365.769169  13.8737  0.0047
2454365.780579  13.8738  0.0056
2454367.749863  13.9039  0.0033
2454367.761163  13.8748  0.0032
2454367.772412  13.8734  0.0032
2454367.783722  13.8702  0.0032
2454367.806201  13.8810  0.0033
2454367.817430  13.8758  0.0033
2454367.828660  13.8794  0.0032
2454367.840929  13.8788  0.0031
2454368.760769  13.9038  0.0034
2454368.771988  13.8937  0.0032
2454368.783188  13.8731  0.0032
2454368.794427  13.8743  0.0032
2454368.814356  13.8709  0.0031
2454368.825596  13.8683  0.0031
2454368.836875  13.8710  0.0031
2454368.848165  13.8742  0.0032
2454374.750834  13.8791  0.0035
2454374.762243  13.8774  0.0036
2454374.774293  13.8793  0.0036
2454374.786082  13.8797  0.0036
2454374.808141  13.8817  0.0033
2454374.819360  13.8798  0.0034
2454374.830830  13.8801  0.0033
2454374.842079  13.9018  0.0034
2454374.862008  13.9177  0.0032
2454374.873308  13.9193  0.0034
2454374.884867  13.9064  0.0034
2454374.896107  13.8868  0.0036
2454375.728097  13.8762  0.0037
2454375.739237  13.8812  0.0037
2454375.750706  13.8771  0.0036
2454375.761876  13.8853  0.0035
2454376.750018  13.8766  0.0034
2454376.761098  13.8816  0.0033
2454376.772187  13.8791  0.0035
2454376.783987  13.8823  0.0033
2454377.729751  13.8817  0.0035
2454377.743180  13.8839  0.0035
2454377.754280  13.8810  0.0035
2454377.765349  13.8798  0.0034
2454379.870676  13.8800  0.0048
2454380.747382  13.8654  0.0034
2454380.758482  13.8767  0.0036
2454380.772601  13.8788  0.0035
2454380.783691  13.8755  0.0034
2454383.815138  13.8767  0.0034
2454383.826257  13.8746  0.0045
2454383.837367  13.8783  0.0036
2454383.848486  13.8720  0.0050
2454384.797298  13.8745  0.0035
2454384.808437  13.8744  0.0035
2454384.820027  13.8739  0.0035
2454384.831356  13.8800  0.0035
2454386.771126  13.8795  0.0033
2454386.782366  13.8793  0.0032
2454386.793685  13.8772  0.0033
2454386.804995  13.8822  0.0033
2454387.734247  13.8862  0.0034
2454387.745456  13.8804  0.0033
2454387.756675  13.8834  0.0034
2454387.767895  13.8875  0.0033
2454387.788494  13.8848  0.0032
2454387.799733  13.8795  0.0032
2454387.810973  13.8846  0.0033
2454387.822292  13.8898  0.0033
2454389.728832  13.8718  0.0034
2454389.740142  13.8716  0.0033
2454389.751571  13.8784  0.0033
2454389.762891  13.8783  0.0046
2454389.784929  13.8731  0.0066
2454389.796139  13.8803  0.0050
2454389.807368  13.8844  0.0033
2454389.818618  13.8811  0.0035
2454390.732390  13.8808  0.0036
2454390.743689  13.8795  0.0035
2454390.755088  13.8775  0.0035
2454390.766338  13.8789  0.0035
2454393.800487  13.8828  0.0038
2454393.811757  13.8810  0.0043
2454393.822966  13.8804  0.0037
2454395.788321  13.8768  0.0033
2454395.799530  13.8788  0.0033
2454395.811610  13.8764  0.0033
2454395.822839  13.8824  0.0033
2454397.726797  13.8729  0.0032
2454397.738046  13.8722  0.0032
2454397.749436  13.8776  0.0032
2454397.760675  13.8787  0.0031
2454398.745612  13.8778  0.0035
2454398.757342  13.8784  0.0038
2454398.769411  13.8794  0.0039
2454398.805649  13.8846  0.0038
2454398.817278  13.8816  0.0037
2454399.716630  13.8770  0.0035
2454399.727939  13.8785  0.0034
2454399.739169  13.8769  0.0034
2454399.750378  13.8811  0.0034
2454400.732285  13.8835  0.0037
2454400.743595  13.8840  0.0034
2454400.754844  13.8794  0.0033
2454400.766083  13.8777  0.0033
2454401.718152  13.8827  0.0035
2454401.744681  13.8899  0.0037
2454401.756740  13.8760  0.0035
2454401.768369  13.8810  0.0036
2454402.716118  13.8828  0.0039
2454402.727387  13.8798  0.0034
2454402.738597  13.8794  0.0032
2454402.750066  13.8773  0.0033
2454403.720834  13.8749  0.0035
2454403.732043  13.8785  0.0036
2454403.743752  13.8793  0.0033
2454403.755002  13.8793  0.0038
2454406.721702  13.8731  0.0036
2454406.732931  13.8745  0.0035
2454429.717634  13.8836  0.0036
2454429.729684  13.8829  0.0035
2454429.740893  13.8845  0.0036
2454429.752702  13.8840  0.0035
2454629.012250  13.8863  0.0031
2454629.027040  13.8856  0.0032
2454629.040701  13.8857  0.0031
2454629.051971  13.8849  0.0031
2454629.064232  13.8848  0.0031
2454629.075662  13.8872  0.0031
2454629.090283  13.8804  0.0031
2454629.101863  13.8858  0.0031
2454629.998997  13.8867  0.0033
2454630.010187  13.8875  0.0033
2454630.021408  13.8866  0.0033
2454630.032908  13.8888  0.0032
2454630.045119  13.8872  0.0032
2454630.056399  13.8873  0.0031
2454630.067969  13.8875  0.0031
2454630.079210  13.8867  0.0032
2454630.980283  13.8869  0.0032
2454630.991504  13.8887  0.0032
2454631.002924  13.8880  0.0033
2454631.014115  13.8924  0.0032
2454631.027555  13.8879  0.0032
2454631.038806  13.8863  0.0032
2454631.050076  13.8877  0.0031
2454631.061266  13.8898  0.0031
2454631.073717  13.8881  0.0032
2454631.084947  13.8861  0.0031
2454631.096148  13.8883  0.0032
2454631.993630  13.8826  0.0032
2454632.005001  13.8859  0.0032
2454632.016191  13.8813  0.0032
2454632.027522  13.8810  0.0032
2454632.040782  13.8889  0.0033
2454632.052023  13.8890  0.0032
2454632.063293  13.8872  0.0032
2454632.074763  13.8863  0.0032
2454632.999986  13.8861  0.0035
2454633.011197  13.8862  0.0039
2454633.022427  13.8876  0.0038
2454633.033718  13.8799  0.0047
2454633.045798  13.8812  0.0046
2454633.057199  13.8810  0.0045
2454633.068659  13.8768  0.0036
2454633.080059  13.8902  0.0037
2454634.009222  13.8846  0.0030
2454634.020862  13.8854  0.0030
2454634.032833  13.8835  0.0030
2454634.044543  13.8799  0.0030
2454634.056724  13.8855  0.0031
2454634.068114  13.8873  0.0031
2454634.079814  13.8835  0.0031
2454634.091945  13.8859  0.0031
2454731.730429  13.8848  0.0033
2454731.741609  13.8770  0.0032
2454731.753398  13.8759  0.0031
2454731.766817  13.8785  0.0030
2454732.727116  13.8756  0.0033
2454732.742055  13.8826  0.0032
2454732.753005  13.8820  0.0030
2454732.763914  13.8816  0.0030
2454734.730827  13.8822  0.0033
2454734.742047  13.8829  0.0032
2454734.753276  13.8753  0.0031
2454734.764486  13.8835  0.0031
2454739.821753  13.8878  0.0030
2454739.833212  13.8819  0.0030
2454739.844791  13.8821  0.0030
2454739.856011  13.8841  0.0031
2454740.738389  13.8846  0.0032
2454740.749569  13.8849  0.0032
2454740.766168  13.8854  0.0031
2454740.777707  13.8810  0.0031
2454744.718396  13.8833  0.0031
2454744.729555  13.8797  0.0030
2454744.743935  13.8861  0.0030
2454744.754814  13.8891  0.0030
2454745.738645  13.8824  0.0031
2454745.749805  13.8850  0.0032
2454745.764364  13.8777  0.0031
2454745.775724  13.8782  0.0031
2454746.719337  13.8848  0.0035
2454746.731806  13.8755  0.0033
2454746.743505  13.8804  0.0032
2454747.700227  13.9170  0.0042
2454747.715877  13.9141  0.0039
2454747.727096  13.9068  0.0037
2454747.738605  13.8828  0.0035
2454748.702167  13.8894  0.0038
2454748.713276  13.9173  0.0037
2454748.728265  13.9154  0.0036
2454748.739465  13.9174  0.0035
2454749.727905  13.9154  0.0042
2454749.739134  13.9122  0.0057
2454749.752513  13.9183  0.0060
2454749.769082  13.9003  0.0039
2454751.736411  13.8932  0.0036
2454751.747541  13.8912  0.0040
2454751.761090  13.9086  0.0037
2454751.772340  13.9327  0.0045
2454752.738630  13.8940  0.0037
2454752.749859  13.8939  0.0036
2454752.762688  13.8946  0.0033
2454752.773898  13.8994  0.0032
2454752.787547  13.9225  0.0032
2454752.798677  13.9292  0.0032
2454752.815636  13.9213  0.0032
2454752.840864  13.8884  0.0038
2454753.711109  13.8834  0.0037
2454753.722188  13.8815  0.0034
2454753.737978  13.8886  0.0034
2454753.749117  13.8861  0.0033
2454753.765706  13.8871  0.0032
2454753.777036  13.8884  0.0032
2454753.791315  13.8952  0.0032
2454753.802424  13.9182  0.0034
2454754.767064  13.8819  0.0042
2454754.780023  13.8817  0.0035
2454754.791153  13.8841  0.0036
2454754.802372  13.8885  0.0057
2454755.725574  13.8886  0.0041
2454755.736753  13.8844  0.0045
2454755.754472  13.8833  0.0043
2454755.765612  13.8835  0.0032
2454755.782191  13.8918  0.0031
2454755.793360  13.8893  0.0032
2454755.804529  13.8839  0.0033
2454755.821509  13.8833  0.0037
2454757.699119  13.8862  0.0035
2454757.710279  13.8896  0.0034
2454757.723798  13.8852  0.0033
2454757.735078  13.8863  0.0032
2454757.750027  13.8853  0.0031
2454757.761186  13.8837  0.0031
2454757.774405  13.8835  0.0031
2454757.785455  13.8861  0.0031
2454758.705936  13.8849  0.0035
2454758.717235  13.9002  0.0049
2454758.720495  13.8820  0.0033
2454758.735005  13.8821  0.0032
2454758.751774  13.8875  0.0030
2454758.765143  13.8845  0.0030
2454758.776412  13.8836  0.0030
2454758.789322  13.8858  0.0031
2454758.800461  13.8831  0.0030
2454759.695863  13.8883  0.0036
2454759.706973  13.8840  0.0035
2454759.721852  13.8884  0.0033
2454759.733041  13.8867  0.0032
2454759.746161  13.8840  0.0032
2454759.757360  13.8841  0.0031
2454759.770349  13.8854  0.0031
2454759.781669  13.8912  0.0031
2454760.694560  13.8817  0.0036
2454760.705479  13.8829  0.0035
2454760.719089  13.8855  0.0034
2454760.730058  13.8829  0.0033
2454760.746027  13.8851  0.0032
2454760.776976  13.8845  0.0031
2454760.788095  13.8851  0.0031
2454760.801964  13.8805  0.0031
2454760.812964  13.8842  0.0031
2454761.691117  13.8846  0.0040
2454761.702246  13.8835  0.0036
2454761.717085  13.8842  0.0034
2454761.728065  13.8861  0.0034
2454770.754268  13.8866  0.0034
2454770.765177  13.8845  0.0037
2454770.777776  13.8874  0.0032
2454770.788706  13.8823  0.0033
2454771.692017  13.8827  0.0036
2454771.702876  13.8868  0.0035
2454771.717246  13.8849  0.0033
2454771.728065  13.8894  0.0032
2454771.763073  13.8776  0.0032
2454771.774252  13.8851  0.0032
2454771.790202  13.8829  0.0032
2454771.801391  13.8812  0.0032
2454772.690373  13.8868  0.0035
2454772.701202  13.8891  0.0033
2454772.715622  13.8902  0.0032
2454772.727441  13.8885  0.0031
2454772.755040  13.8877  0.0031
2454772.765979  13.8862  0.0031
2454772.778558  13.8804  0.0031
2454772.789408  13.8804  0.0031
2454773.699079  13.8894  0.0037
2454773.709988  13.8868  0.0036
2454773.722477  13.8860  0.0035
2454773.733347  13.8889  0.0035
2454773.762365  13.8881  0.0034
2454773.773445  13.8912  0.0033
2454773.786084  13.8865  0.0032
2454773.796953  13.8912  0.0035
2454774.690225  13.8835  0.0040
2454774.701085  13.8882  0.0041
2454774.713614  13.8926  0.0036
2454774.724423  13.8896  0.0044
2454774.755422  13.8865  0.0068
2454774.766361  13.8855  0.0057
2454776.707067  13.8822  0.0035
2454776.717916  13.8837  0.0034
2454776.733655  13.8837  0.0033
2454776.744675  13.8871  0.0033
2454777.730022  13.8808  0.0031
2454777.741741  13.8846  0.0030
2454777.752661  13.8768  0.0030
2454777.763580  13.8783  0.0030
2454784.698054  13.8883  0.0045
2454784.710193  13.8807  0.0033
2454784.727312  13.8796  0.0032
2454784.738332  13.8865  0.0033
2454905.129899  13.8836  0.0035
2454905.142759  13.8810  0.0032
2454905.153770  13.8786  0.0034
2454905.164690  13.8872  0.0035
2454921.112238  13.8825  0.0032
2454921.123138  13.8799  0.0032
2454921.136429  13.8791  0.0046
2454921.147489  13.8814  0.0032
2454924.063940  13.8806  0.0034
2454924.074851  13.8776  0.0033
2454947.058460  13.8818  0.0032
2454947.069530  13.8772  0.0032
2454947.080471  13.8763  0.0031
2454947.091331  13.8779  0.0033
2454947.105602  13.8776  0.0032
2454947.116513  13.8795  0.0032
2454947.127393  13.8797  0.0032
2454948.064143  13.8794  0.0034
2454948.075084  13.8856  0.0034
2454948.086005  13.8723  0.0033
2454948.097105  13.8769  0.0035
2454948.110796  13.8635  0.0041
2454948.122086  13.8771  0.0032
2454948.132927  13.8754  0.0031
2454959.061337  13.8891  0.0034
2454959.072528  13.8790  0.0040
2454959.088288  13.8896  0.0033
2454959.100329  13.8878  0.0033
2454960.064569  13.8855  0.0032
2454960.075490  13.8827  0.0032
2454960.086361  13.8878  0.0032
2454960.097271  13.8855  0.0032
2454960.108972  13.8862  0.0035
2454960.120412  13.8838  0.0035
2454960.968767  13.8850  0.0037
2454960.979687  13.8799  0.0058
2454960.990598  13.8887  0.0046
2454961.070452  13.8855  0.0031
2454961.081303  13.8807  0.0035
2454961.092523  13.8832  0.0032
2454961.103374  13.8800  0.0030
2454962.080074  13.8748  0.0032
2454962.091175  13.8798  0.0037
2454962.103776  13.8836  0.0039
2454962.114666  13.8815  0.0043
2454975.008143  13.8807  0.0031
2454975.018983  13.8795  0.0030
2454975.030474  13.8846  0.0030
2454975.041344  13.8853  0.0032
2454986.985276  13.8850  0.0033
2454986.996296  13.8811  0.0032
2454987.007187  13.8843  0.0032
2454987.018647  13.8851  0.0032
2454987.031698  13.8865  0.0032
2454987.042838  13.8858  0.0032
2454987.053719  13.8820  0.0031
2454987.065169  13.8848  0.0031
2454987.076690  13.8933  0.0035
2454987.098881  13.9241  0.0032
2454987.111101  13.9240  0.0032
2454987.122072  13.9165  0.0032
2454988.043550  13.8855  0.0031
2454988.055051  13.8841  0.0031
2454988.066191  13.8941  0.0032
2454988.077112  13.8834  0.0031
2454988.089832  13.8872  0.0031
2454988.100743  13.9083  0.0032
2454988.111883  13.9187  0.0031
2454988.122834  13.9178  0.0031
2454990.074814  13.8793  0.0031
2454990.085765  13.8779  0.0031
2454990.096645  13.8817  0.0032
2454990.107606  13.8814  0.0031
2454991.914928  13.8767  0.0032
2454991.925868  13.8793  0.0034
2454991.941019  13.8780  0.0031
2454991.951969  13.8802  0.0031
2454991.966190  13.8788  0.0030
2454991.977120  13.8728  0.0030
2454991.988501  13.8802  0.0031
2454991.999851  13.8811  0.0031
2454995.956543  13.8803  0.0036
2454995.967473  13.8801  0.0034
2454995.978684  13.8831  0.0034
2454995.990464  13.8826  0.0033
2454996.004245  13.8859  0.0032
2454996.015185  13.8811  0.0032
2454996.026115  13.8833  0.0033
2454996.037316  13.8788  0.0033
2454996.050726  13.8812  0.0033
2454996.061617  13.8843  0.0033
2454996.072657  13.8853  0.0034
2454996.083588  13.8809  0.0036
2454998.085710  13.8827  0.0030
2454998.096991  13.8797  0.0031
2454998.108001  13.8814  0.0031
2454998.119421  13.8813  0.0031
2454998.991312  13.8817  0.0031
2454999.002213  13.8847  0.0031
2454999.013123  13.8844  0.0030
2454999.024583  13.8828  0.0030
2454999.035694  13.8820  0.0032
2454999.046634  13.8766  0.0031
2454999.057545  13.8832  0.0031
2454999.068765  13.8827  0.0030
2454999.092546  13.8864  0.0030
2454999.103576  13.8794  0.0030
2454999.115097  13.8857  0.0030
2454999.126077  13.8896  0.0032
2455001.920622  13.8850  0.0032
2455001.931582  13.8833  0.0031
2455001.945613  13.8784  0.0031
2455001.971664  13.8820  0.0031
2455002.058337  13.8906  0.0036
2455002.069467  13.8940  0.0035
2455002.080837  13.8812  0.0034
2455002.091868  13.8855  0.0034
2455002.102968  13.8789  0.0035
2455002.114139  13.8784  0.0037
2455002.124999  13.8858  0.0036
2455010.938531  13.8834  0.0029
2455010.949431  13.8886  0.0028
2455010.960431  13.8904  0.0029
2455010.971412  13.8842  0.0029
2455011.007002  13.8596  0.0037
2455011.020123  13.8848  0.0029
2455011.032103  13.8902  0.0029
2455011.043093  13.8859  0.0029
2455013.936036  13.8950  0.0032
2455013.948306  13.8825  0.0032
2455013.960617  13.8880  0.0030
2455013.971557  13.8861  0.0030
2455014.985231  13.8830  0.0030
2455014.996221  13.8818  0.0030
2455015.007691  13.8866  0.0030
2455015.018552  13.8833  0.0029
2455020.943354  13.8771  0.0030
2455020.954255  13.8761  0.0030
2455020.965105  13.8748  0.0029
2455020.975995  13.8783  0.0029
2455021.919872  13.8843  0.0036
2455021.938722  13.8791  0.0034
2455021.949782  13.8763  0.0038
2455021.960723  13.8821  0.0035
2455021.974893  13.8835  0.0032
2455021.985893  13.8759  0.0032
2455021.996803  13.8805  0.0032
2455022.007733  13.8824  0.0034
2455022.020864  13.8775  0.0032
2455022.031974  13.8774  0.0032
2455022.042814  13.8778  0.0032
2455022.054064  13.8802  0.0033
2455023.014560  13.8836  0.0032
2455023.025501  13.8749  0.0030
2455023.036381  13.8752  0.0030
2455023.047261  13.8750  0.0038
2455027.869951  13.9052  0.0031
2455027.881301  13.8808  0.0031
2455027.892201  13.8799  0.0032
2455027.903451  13.8849  0.0033
2455027.917031  13.8862  0.0043
2455031.868503  13.8805  0.0032
2455031.880013  13.8828  0.0032
2455031.893054  13.8807  0.0032
2455031.904054  13.8998  0.0038
2455031.916624  13.9056  0.0044
2455031.970754  13.8790  0.0031
2455031.982514  13.8819  0.0031
2455031.994144  13.8827  0.0030
2455032.906592  13.8805  0.0036
2455032.940932  13.9097  0.0044
2455032.953682  13.9092  0.0031
2455032.964533  13.9034  0.0032
2455032.976233  13.8826  0.0049
2455032.988313  13.8834  0.0035
2455033.010183  13.8707  0.0031
2455033.021623  13.8781  0.0038
2455033.032663  13.8842  0.0053
2455033.044023  13.8740  0.0036
2455033.054913  13.8813  0.0038
2455033.065913  13.8773  0.0041
2455033.076983  13.8747  0.0038
2455033.855949  13.8670  0.0029
2455033.867019  13.8662  0.0029
2455033.878019  13.8709  0.0029
2455033.893500  13.8732  0.0029
2455036.802256  13.8756  0.0035
2455036.816896  13.8790  0.0031
2455036.827836  13.8792  0.0031
2455036.838717  13.8775  0.0030
2455039.873376  13.8777  0.0044
2455039.884256  13.8784  0.0033
2455039.902156  13.8795  0.0031
2455039.960196  13.8785  0.0030
2455048.790836  13.8806  0.0034
2455048.801716  13.8720  0.0033
2455048.812616  13.8733  0.0032
2455048.823506  13.8656  0.0033
2455050.750052  13.8806  0.0035
2455050.764242  13.8797  0.0034
2455050.775212  13.8771  0.0033
2455050.786452  13.8730  0.0032
2455050.805841  13.8772  0.0031
2455050.819301  13.8738  0.0030
2455050.830241  13.8781  0.0031
2455050.841151  13.8802  0.0030
2455050.915760  13.8727  0.0032
2455050.919230  13.8741  0.0030
2455050.930260  13.8745  0.0030
2455050.941150  13.8805  0.0030
2455050.952130  13.8782  0.0030
2455051.858162  13.8865  0.0029
2455051.869442  13.8802  0.0029
2455051.880432  13.8811  0.0029
2455051.891702  13.8754  0.0029
2455057.829333  13.8833  0.0031
2455057.840623  13.8794  0.0031
2455057.856493  13.8823  0.0030
2455057.867543  13.8807  0.0030
2455058.769750  13.8829  0.0032
2455058.782199  13.8860  0.0032
2455058.793379  13.8751  0.0032
2455058.805639  13.8882  0.0032
2455059.756664  13.8847  0.0034
2455059.767594  13.8822  0.0032
2455059.780164  13.8811  0.0032
2455059.791124  13.8790  0.0032
2455059.821493  13.8799  0.0031
2455059.832523  13.8792  0.0030
2455059.845323  13.8806  0.0030
2455059.856273  13.8839  0.0030
2455060.754248  13.8784  0.0033
2455060.765148  13.8853  0.0033
2455060.777668  13.8770  0.0032
2455060.789477  13.8794  0.0032
2455061.768561  13.8816  0.0034
2455061.780760  13.8827  0.0032
2455061.793810  13.8799  0.0031
2455061.804690  13.8803  0.0030
2455061.817990  13.8757  0.0030
2455061.829240  13.8775  0.0030
2455061.841779  13.8801  0.0029
2455061.852659  13.8745  0.0030
2455064.886712  13.8727  0.0072
2455064.897631  13.8810  0.0034
2455064.908641  13.8826  0.0034
2455064.919581  13.8762  0.0030
2455066.742343  13.8769  0.0032
2455066.753272  13.8802  0.0031
2455066.768902  13.8726  0.0030
2455066.779942  13.8765  0.0030
2455068.733967  13.8822  0.0034
2455068.745047  13.8813  0.0034
2455068.758377  13.8826  0.0033
2455069.731704  13.8904  0.0035
2455069.742643  13.8846  0.0033
2455069.755863  13.8865  0.0034
2455069.767503  13.8984  0.0034
2455070.734459  13.8848  0.0033
2455070.745419  13.8865  0.0032
2455070.760068  13.8872  0.0031
2455070.772138  13.8872  0.0030
2455071.733023  13.8808  0.0034
2455071.744013  13.8810  0.0033
2455071.759203  13.8800  0.0032
2455071.770543  13.8860  0.0032
2455073.753290  13.8803  0.0035
2455073.764809  13.8858  0.0034
2455073.781189  13.8849  0.0031
2455073.792569  13.8821  0.0031
2455073.806538  13.8804  0.0031
2455073.817508  13.8825  0.0031
2455073.830757  13.8890  0.0036
2455073.842877  13.8797  0.0030
2455074.738472  13.8946  0.0035
2455074.749412  13.8831  0.0033
2455074.761952  13.8880  0.0032
2455074.778481  13.8880  0.0031
2455075.740803  13.9104  0.0034
2455075.751743  13.9032  0.0033
2455075.764343  13.8823  0.0032
2455075.775272  13.8826  0.0032
2455075.788462  13.8878  0.0032
2455075.800932  13.8803  0.0031
2455075.813841  13.8818  0.0031
2455075.824801  13.8797  0.0030
2455077.729894  13.8793  0.0035
2455077.741854  13.8842  0.0034
2455077.754354  13.9110  0.0033
2455077.765813  13.9137  0.0032
2455078.732803  13.8843  0.0036
2455078.744553  13.8818  0.0032
2455078.757623  13.8815  0.0031
2455078.768562  13.9136  0.0032
2455079.749931  13.8729  0.0032
2455079.760841  13.8784  0.0031
2455079.773870  13.8775  0.0031
2455079.784960  13.9090  0.0031
2455080.758029  13.8782  0.0030
2455080.768968  13.8821  0.0030
2455080.782968  13.8849  0.0030
2455080.794097  13.8829  0.0030
2455081.735436  13.8786  0.0044
2455081.752146  13.8856  0.0037
2455081.766935  13.8857  0.0051
2455081.778035  13.8950  0.0066
2455081.791994  13.8843  0.0037
2455081.803024  13.8841  0.0040
2455081.815974  13.8918  0.0037
2455081.826943  13.9212  0.0047
2455081.840643  13.9229  0.0049
2455081.851582  13.9169  0.0069
2455081.867742  13.9094  0.0054
2455081.892751  13.8900  0.0071
2455081.903811  13.8847  0.0058
2455081.914830  13.8822  0.0037
2455081.934690  13.8826  0.0038
2455082.787511  13.8892  0.0030
2455082.798470  13.8864  0.0030
2455082.811310  13.8868  0.0030
2455082.822329  13.8839  0.0030
2455083.771607  13.8881  0.0030
2455083.783026  13.8910  0.0030
2455083.795906  13.8901  0.0030
2455083.806825  13.8836  0.0030
2455105.850376  13.8866  0.0033
2455105.861385  13.8871  0.0031
2455105.872334  13.8819  0.0033
2455105.883294  13.8798  0.0032
2455106.823379  13.8856  0.0038
2455106.834308  13.8873  0.0036
2455106.851348  13.8847  0.0035
2455106.862517  13.8865  0.0035
2455106.879236  13.8816  0.0036
2455106.890986  13.8876  0.0039
2455109.782785  13.8773  0.0035
2455109.793735  13.8858  0.0040
2455109.804684  13.8817  0.0036
2455109.815614  13.8838  0.0035
2455109.827313  13.8868  0.0032
2455109.838242  13.8824  0.0033
2455109.853862  13.8781  0.0035
2455109.865981  13.8859  0.0033
2455119.704010  13.8870  0.0035
2455119.715970  13.8786  0.0033
2455119.730079  13.8854  0.0032
2455119.741278  13.8820  0.0032
2455124.753694  13.8858  0.0032
2455124.764643  13.8871  0.0032
2455124.779622  13.8830  0.0031
2455124.790562  13.8836  0.0034
2455126.707699  13.8825  0.0038
2455126.719688  13.8880  0.0037
2455126.733488  13.8861  0.0033
2455126.744437  13.8838  0.0032
2455127.705636  13.9105  0.0061
2455127.729844  13.8769  0.0051
2455127.755883  13.8862  0.0043
2455127.766832  13.8874  0.0034
2455127.779412  13.8874  0.0032
2455127.790491  13.8829  0.0032
2455128.706812  13.9187  0.0041
2455128.717771  13.9098  0.0038
2455128.732890  13.8870  0.0036
2455128.743960  13.8848  0.0034
2455129.743526  13.9074  0.0032
2455129.754495  13.8854  0.0031
2455129.765905  13.8829  0.0031
2455129.777044  13.8846  0.0031
2455130.730913  13.9187  0.0035
2455130.741892  13.9214  0.0035
2455130.758991  13.9138  0.0035
2455130.769971  13.8935  0.0033
2455131.697460  13.8848  0.0035
2455131.708440  13.8830  0.0034
2455131.721159  13.8750  0.0032
2455131.732139  13.8852  0.0032
2455132.693197  13.8828  0.0036
2455132.709616  13.8732  0.0034
2455132.722535  13.8833  0.0033
2455132.737674  13.8887  0.0032
2455133.700982  13.8810  0.0036
2455133.711982  13.8861  0.0035
2455133.724861  13.8827  0.0034
2455133.735900  13.8800  0.0033
2455134.706098  13.8856  0.0034
2455134.717487  13.8839  0.0033
2455134.730477  13.8865  0.0031
2455134.745606  13.8859  0.0031
2455135.702174  13.8815  0.0033
2455135.717003  13.8857  0.0032
2455135.729553  13.8843  0.0032
2455135.741292  13.8821  0.0031
2455135.754621  13.8856  0.0030
2455135.765581  13.8870  0.0030
2455135.778310  13.8879  0.0030
2455135.789829  13.8837  0.0030
2455136.705450  13.8831  0.0051
2455136.716769  13.8817  0.0048
2455136.730318  13.8865  0.0034
2455136.741438  13.8813  0.0034
2455137.704506  13.8829  0.0034
2455137.715565  13.8892  0.0033
2455137.735014  13.8848  0.0032
2455137.746434  13.8818  0.0032
2455138.701142  13.8864  0.0033
2455138.712201  13.8891  0.0032
2455138.730860  13.8740  0.0034
2455138.746160  13.8796  0.0031
2455143.703144  13.8847  0.0043
2455143.714953  13.8851  0.0044
2455143.728252  13.8854  0.0042
2455143.739252  13.8866  0.0038
2455144.718659  13.8828  0.0040
2455151.703263  13.8885  0.0034
2455151.715072  13.8887  0.0033
2455151.729581  13.8871  0.0032
2455151.741101  13.8846  0.0032
2455159.689750  13.8864  0.0037
2455159.701150  13.8826  0.0035
2455159.716999  13.8850  0.0034
2455159.727988  13.8865  0.0034
2455285.076086  13.8823  0.0032
2455285.087277  13.8854  0.0031
2455285.098437  13.8810  0.0032
2455285.110128  13.8826  0.0031
2455298.095411  13.8827  0.0032
2455298.106801  13.8839  0.0030
2455298.117932  13.8836  0.0030
2455298.129972  13.8823  0.0030
2455299.020908  13.8832  0.0034
2455299.032129  13.8867  0.0035
2455299.043169  13.8808  0.0031
2455299.054600  13.8830  0.0031
2455304.131595  13.8804  0.0030
2455304.142636  13.8803  0.0033
2455323.082392  13.8817  0.0034
2455332.016465  13.8805  0.0031
2455332.027755  13.8820  0.0031
2455332.039136  13.8837  0.0031
2455332.050137  13.8909  0.0031
2455358.998809  13.8782  0.0030
2455359.009800  13.8737  0.0030
2455359.020900  13.8714  0.0030
2455359.031991  13.8776  0.0030
2455363.968233  13.8824  0.0033
2455363.979363  13.8802  0.0036
2455363.990503  13.8762  0.0032
2455364.001534  13.8937  0.0036
2455364.019004  13.9123  0.0031
2455364.030215  13.9119  0.0031
2455371.017074  13.8786  0.0033
2455371.028204  13.8766  0.0033
2455371.041905  13.8808  0.0032
2455371.052865  13.8799  0.0033
2455371.069405  13.8823  0.0033
2455371.080486  13.8829  0.0034
2455372.001753  13.8752  0.0030
2455372.012744  13.8767  0.0030
2455373.941189  13.8867  0.0030
2455373.952339  13.8839  0.0030
2455373.963410  13.8833  0.0030
2455373.974500  13.8725  0.0030
2455378.800077  13.8857  0.0034
2455378.813807  13.8783  0.0048
2455378.814347  13.8685  0.0061
2455378.817407  13.8806  0.0033
2455378.828847  13.8820  0.0033
2455378.840948  13.8809  0.0032
2455379.850672  13.8824  0.0032
2455379.861972  13.8853  0.0031
2455379.873082  13.8820  0.0030
2455379.884102  13.8773  0.0031
2455379.944314  13.8807  0.0030
2455379.958034  13.8811  0.0029
2455379.969024  13.8766  0.0029
2455379.980055  13.8791  0.0030
2455380.018886  13.8800  0.0030
2455380.030116  13.8766  0.0031
2455382.034081  13.8805  0.0029
2455382.045081  13.8815  0.0029
2455393.980141  13.8848  0.0029
2455393.991221  13.8827  0.0029
2455398.927408  13.8808  0.0030
2455398.938668  13.8802  0.0032
2455400.942401  13.8821  0.0034
2455400.953531  13.8811  0.0032
2455400.990391  13.8763  0.0036
2455401.004471  13.8825  0.0038
2455401.945756  13.8854  0.0031
2455401.977036  13.8809  0.0033
2455402.002736  13.8789  0.0033
2455402.879680  13.8863  0.0036
2455402.892660  13.8845  0.0033
2455402.967920  13.8863  0.0038
2455402.980040  13.8878  0.0036
2455402.991730  13.8808  0.0035
2455403.003150  13.8790  0.0034
2455403.951673  13.8827  0.0032
2455403.962633  13.8805  0.0032
2455404.960945  13.8869  0.0035
2455404.972206  13.8823  0.0034
2455404.983236  13.8868  0.0036
2455404.994676  13.8828  0.0036
2455405.009156  13.8853  0.0034
2455405.020126  13.8807  0.0034
2455405.043826  13.8901  0.0038
2455418.961025  13.8827  0.0032
2455418.971994  13.8857  0.0035
2455418.983804  13.8806  0.0033
2455420.919742  13.8786  0.0031
2455420.931022  13.8806  0.0031
2455420.942242  13.8763  0.0031
2455420.953892  13.8858  0.0033
2455421.897610  13.8862  0.0031
2455421.909739  13.8837  0.0035
2455428.921306  13.8824  0.0036
2455428.932675  13.8737  0.0032
2455428.943845  13.8787  0.0035
2455428.955385  13.8808  0.0037
2455428.999074  13.8827  0.0034
2455429.010434  13.8856  0.0034
2455434.892726  13.8887  0.0030
2455434.903936  13.8846  0.0030
2455434.917545  13.8894  0.0030
2455434.928615  13.8855  0.0030
2455434.939585  13.8892  0.0034
2455434.950755  13.8858  0.0033
2455436.888076  13.8873  0.0033
2455436.902936  13.8826  0.0034
2455437.867891  13.8805  0.0031
2455437.879580  13.8843  0.0031
2455456.862863  13.8822  0.0031
2455456.873932  13.8794  0.0031
2455456.887812  13.8801  0.0031
2455456.898841  13.8829  0.0032
2455456.911051  13.8775  0.0033
2455456.922210  13.8815  0.0032
2455458.818943  13.8838  0.0032
2455458.829943  13.8874  0.0032
2455458.904360  13.8814  0.0033
2455458.915619  13.8825  0.0033
2455459.814462  13.8891  0.0033
2455459.825601  13.8837  0.0032
2455459.839821  13.8881  0.0033
2455459.850800  13.8867  0.0033
2455464.744879  13.8819  0.0032
2455464.755908  13.8764  0.0031
2455464.769778  13.8781  0.0030
2455464.781057  13.8836  0.0030
2455464.858974  13.9046  0.0031
2455464.870353  13.9127  0.0031
2455465.778553  13.8758  0.0032
2455465.789692  13.8786  0.0032
2455467.717734  13.8811  0.0038
2455467.728764  13.8814  0.0036
2455468.738647  13.8811  0.0032
2455468.749687  13.8784  0.0032
2455469.735601  13.8812  0.0033
2455469.746690  13.8793  0.0032
2455470.739073  13.8854  0.0034
2455470.750313  13.8807  0.0033
2455471.738006  13.8805  0.0032
2455471.749015  13.8786  0.0032
2455473.741429  13.8833  0.0035
2455473.752458  13.8896  0.0034
2455478.702012  13.8818  0.0038
2455478.713032  13.8839  0.0036
2455481.727628  13.8830  0.0033
2455481.738648  13.8793  0.0033
2455482.805242  13.8835  0.0032
2455482.816472  13.8817  0.0033
2455482.829211  13.8807  0.0033
2455482.840201  13.8839  0.0032
2455483.694106  13.8811  0.0038
2455483.705686  13.8827  0.0035
2455483.719215  13.8889  0.0033
2455483.730274  13.8887  0.0032
2455485.741029  13.8819  0.0033
2455485.755529  13.8788  0.0031
2455485.766558  13.8695  0.0031
2455485.777697  13.8823  0.0031
2455485.788807  13.8823  0.0031
2455485.842064  13.8822  0.0038
2455486.710918  13.8920  0.0034
2455486.724488  13.8887  0.0034
2455486.735657  13.8851  0.0034
2455486.746736  13.8863  0.0032
2455487.717555  13.8852  0.0038
2455487.728735  13.8905  0.0037
2455487.739944  13.8893  0.0036
2455487.751013  13.8902  0.0037
2455487.764383  13.8863  0.0037
2455487.775392  13.8871  0.0035
2455487.786532  13.8891  0.0034
2455487.797541  13.8895  0.0034
2455487.812680  13.8861  0.0034
2455487.823660  13.8893  0.0034
2455489.708090  13.8805  0.0034
2455489.719079  13.8914  0.0033
2455492.814204  13.8812  0.0032
2455492.825753  13.8789  0.0033
2455496.748162  13.8830  0.0044
2455498.697096  13.8853  0.0038
2455498.708066  13.8841  0.0036
2455499.719091  13.8868  0.0033
2455499.730071  13.8819  0.0032
2455499.741170  13.8848  0.0032
2455499.752259  13.8886  0.0032
2455500.705958  13.8852  0.0036
2455500.716987  13.8808  0.0035
2455500.730627  13.8874  0.0034
2455500.741626  13.8874  0.0032
2455501.702754  13.8815  0.0036
2455501.713803  13.8888  0.0035
2455501.727293  13.8863  0.0034
2455501.738242  13.8875  0.0033
2455502.698270  13.8881  0.0035
2455502.709360  13.8882  0.0033
2455502.720339  13.8916  0.0034
2455502.731408  13.8908  0.0032
2455502.776686  13.8902  0.0032
2455502.787825  13.8852  0.0031
2455502.798795  13.8881  0.0031
2455502.809834  13.8875  0.0031
2455503.734724  13.8891  0.0034
2455503.746084  13.8875  0.0035
2455503.759043  13.8888  0.0039
2455503.770042  13.8948  0.0037
2455508.711437  13.8771  0.0034
2455508.722396  13.8813  0.0033
2455508.738495  13.8765  0.0033
2455508.749495  13.8696  0.0033
2455509.687965  13.9096  0.0039
2455509.698944  13.9094  0.0037
2455509.711523  13.9104  0.0036
2455509.722893  13.8956  0.0034
2455509.757931  13.8801  0.0034
2455509.768920  13.8762  0.0034
2455510.699701  13.9070  0.0036
2455510.710850  13.9151  0.0035
2455510.723610  13.9119  0.0034
2455510.734719  13.9118  0.0033
2455512.769271  13.9153  0.0036
2455512.780681  13.8945  0.0035
2455514.686281  13.8818  0.0040
2455514.697330  13.8878  0.0037
2455514.712199  13.8869  0.0035
2455514.723199  13.8908  0.0034
2455516.684597  13.8886  0.0039
2455516.695696  13.8935  0.0036
2455516.706716  13.8885  0.0034
2455516.718065  13.8895  0.0034
2455521.696461  13.8827  0.0040
2455521.707571  13.8775  0.0037
2455670.131155  13.8796  0.0031
2455670.142315  13.8843  0.0032
2455698.062845  13.8834  0.0034
2455698.074046  13.8820  0.0033
2455698.087296  13.8800  0.0035
2455698.113688  13.8769  0.0034
2455699.002272  13.8794  0.0035
2455699.043814  13.8835  0.0036
2455699.072396  13.8810  0.0037
2455699.961680  13.8818  0.0033
2455699.972841  13.8842  0.0033
2455700.008933  13.8846  0.0032
2455700.020433  13.8802  0.0032
2455700.031444  13.8825  0.0031
2455700.042534  13.8774  0.0031


==> table3.txt <==
%auto-ignore
2455396.564494  1.0047  0.0015
2455396.567549  0.9988  0.0015
2455396.569227  1.0004  0.0015
2455396.570929  1.0000  0.0016
2455396.572642  0.9989  0.0015
2455396.574343  0.9993  0.0015
2455396.576057  0.9991  0.0015
2455396.577746  0.9981  0.0015
2455396.579445  1.0005  0.0016
2455396.581149  0.9995  0.0015
2455396.582850  0.9994  0.0015
2455396.584552  1.0001  0.0015
2455396.586253  1.0015  0.0015
2455396.587955  0.9988  0.0016
2455396.589668  0.9994  0.0015
2455396.591358  1.0008  0.0015
2455396.593070  0.9986  0.0015
2455396.594772  0.9972  0.0015
2455396.596473  0.9946  0.0015
2455396.598163  0.9881  0.0015
2455396.599865  0.9839  0.0015
2455396.601566  0.9845  0.0015
2455396.603279  0.9787  0.0015
2455396.604980  0.9731  0.0015
2455396.606693  0.9702  0.0015
2455396.608395  0.9706  0.0015
2455396.610096  0.9697  0.0015
2455396.611798  0.9653  0.0015
2455396.613510  0.9695  0.0015
2455396.615212  0.9625  0.0015
2455396.616913  0.9651  0.0015
2455396.618615  0.9647  0.0015
2455396.620316  0.9641  0.0015
2455396.622017  0.9672  0.0015
2455396.623719  0.9662  0.0015
2455396.625420  0.9655  0.0015
2455396.627133  0.9672  0.0015
2455396.628823  0.9654  0.0015
2455396.630525  0.9682  0.0015
2455396.632238  0.9705  0.0015
2455396.633939  0.9682  0.0015
2455396.635640  0.9682  0.0015
2455396.637353  0.9723  0.0015
2455396.639043  0.9686  0.0015
2455396.640756  0.9717  0.0015
2455396.642469  0.9753  0.0015
2455396.644182  0.9737  0.0015
2455396.645872  0.9810  0.0015
2455396.647573  0.9837  0.0015
2455396.649263  0.9895  0.0015
2455396.650965  0.9935  0.0015
2455396.653603  1.0003  0.0015
2455396.655281  1.0013  0.0015
2455396.656995  0.9974  0.0015
2455396.658696  1.0019  0.0015
2455396.660409  1.0002  0.0015
2455396.662122  0.9998  0.0015
2455396.663812  0.9990  0.0015
2455396.665536  1.0018  0.0015
2455396.667238  1.0029  0.0015
2455396.668939  0.9983  0.0015
2455396.670652  0.9991  0.0015
2455396.672354  1.0002  0.0015
2455396.675163  0.9977  0.0015
2455396.676844  1.0009  0.0015
2455396.678557  1.0002  0.0016
2455396.680259  1.0011  0.0016

